Big Data Caching for Networking: Moving from Cloud to Edge

In order to cope with the relentless data tsunami in $5G$ wireless networks, current approaches such as acquiring new spectrum, deploying more base stations (BSs) and increasing nodes in mobile packet core networks are becoming ineffective in terms of scalability, cost and flexibility. In this regard, context-aware $5$G networks with edge/cloud computing and exploitation of \emph{big data} analytics can yield significant gains to mobile operators. In this article, proactive content caching in $5$G wireless networks is investigated in which a big data-enabled architecture is proposed. In this practical architecture, vast amount of data is harnessed for content popularity estimation and strategic contents are cached at the BSs to achieve higher users' satisfaction and backhaul offloading. To validate the proposed solution, we consider a real-world case study where several hours of mobile data traffic is collected from a major telecom operator in Turkey and a big data-enabled analysis is carried out leveraging tools from machine learning. Based on the available information and storage capacity, numerical studies show that several gains are achieved both in terms of users' satisfaction and backhaul offloading. For example, in the case of $16$ BSs with $30\%$ of content ratings and $13$ Gbyte of storage size ($78\%$ of total library size), proactive caching yields $100\%$ of users' satisfaction and offloads $98\%$ of the backhaul.

==> results-imbalance-backhaul-c1ground.csv <==
1.6667,3.643
2.3333,4.2
3,4.7504
3.6667,5.2941
4.3333,5.8314
5,6.3623
5.6667,6.887
6.3333,7.4055
7,7.9181
7.6667,8.4247


==> results-imbalance-backhaul-c2cf.csv <==
1.6667,7.2995
2.3333,7.8436
3,8.3811
3.6667,8.9122
4.3333,8.7483
5,9.2555
5.6667,9.7629
6.3333,10.273
7,11.474
7.6667,11.969


==> results-imbalance-satisfaction-c1ground.csv <==
1.6667,93.443
2.3333,93.443
3,93.443
3.6667,99.805
4.3333,99.809
5,99.812
5.6667,99.834
6.3333,99.907
7,99.986
7.6667,99.987


==> results-imbalance-satisfaction-c2cf.csv <==
1.6667,81.413
2.3333,81.413
3,81.413
3.6667,99.556
4.3333,99.671
5,99.677
5.6667,99.726
6.3333,99.864
7,99.976
7.6667,99.973


==> results-rmse-satisfactionRatio.csv <==
5,0.15025
10,0.13136
20,0.12759
30,0.11595
50,0.10023
60,0.077794
70,0.06924
80,0.067762
90,0.056294


==> results-storage-backhaul-c1ground.csv <==
0,100
4.3,94.589
8.7,94.377
13,94.326
17.4,94.228
21.7,94.055
26.1,93.925
30.4,93.559
34.8,12.445
39.1,7.3999
43.5,6.5912
47.8,3.2493
52.2,2.2713
56.5,2.255
60.9,2.1673
65.2,2.0635
69.6,2.0632
73.9,2.0632
78.3,2.0632
82.6,2.0631
87,2.0631
91.3,2.0631
95.7,2.0631
100,0


==> results-storage-backhaul-c2cf.csv <==
0,100
4.3,95.264
8.7,95.033
13,94.935
17.4,94.727
21.7,94.342
26.1,93.855
30.4,93.13
34.8,92.323
39.1,90.947
43.5,86.738
47.8,86.345
52.2,86.177
56.5,85.685
60.9,83.486
65.2,83.239
69.6,83.239
73.9,83.239
78.3,2.0636
82.6,2.0635
87,2.0632
91.3,2.0631
95.7,2.0631
100,0


==> results-storage-satisfaction-c1ground.csv <==
0,0
4.3,64.474
8.7,68.128
13,69.536
17.4,71.414
21.7,73.727
26.1,75.162
30.4,77.762
34.8,81.987
39.1,88.9
43.5,92.372
47.8,98.488
52.2,100
56.5,100
60.9,100
65.2,100
69.6,100
73.9,100
78.3,100
82.6,100
87,100
91.3,100
95.7,100
100,100


==> results-storage-satisfaction-c2cf.csv <==
0,0
4.3,45.931
8.7,55.278
13,57.346
17.4,60.102
21.7,63.331
26.1,64.755
30.4,66.188
34.8,69.536
39.1,75.166
43.5,81.248
47.8,82.082
52.2,82.852
56.5,83.55
60.9,85.144
65.2,86.232
69.6,86.232
73.9,86.232
78.3,100
82.6,100
87,100
91.3,100
95.7,100
100,100

